A Size Estimate for Galaxy GN-z11

GN-z11 is the highest redshift galaxy spectroscopically confirmed with the Hubble Space Telescope (HST). Previous measurements of the effective radius of GN-z11 utilized galfit, which is not optimized to measure structural parameters for such a faint, distant object. Using a new software program called forcepho on HST data for the first time, we derive a size from images in the F160W band obtained both from the complete CANDELS survey and additional midcycle observations in order to contribute to the knowledge base on the size evolution, size-luminosity, and size-mass relation of early galaxies. We find a half-light radius mean of 0''.036 \(\pm\) 0''.006 corresponding to a physical size of 0.15 \(\pm\) 0.025 kpc. This size, smaller than the point spread function, is dramatically smaller than previous estimates with shallower HST data using galfit but consistent with recent measurements using forcepho on new JWST data arXiv:2302.07234. Such a small size, combined with the JWST/NIRSpec spectroscopic observations arXiv:2305.12492, suggests that GN-z11's high luminosity is dominated by an AGN.

==> authors.txt <==
\author[0000-0002-7524-374X]{Erica Nelson}
\affiliation{Department for Astrophysical and Planetary Science, University of Colorado, Boulder, CO 80309, USA}


